Observations of cold extragalactic gas clouds at $z = 0.45$ towards PKS 1610-771

We present results from MUSE observations of a 21-cm HI absorption system detected with the Australian Square Kilometre Array Pathfinder radio telescope at redshift $z = 0.4503$ towards the $z = 1.71$ quasar PKS 1610-771. We identify four galaxies (A, B, X and Y) at the same redshift as the 21-cm H I Damped Lyman-{\alpha} (DLA) absorption system, with impact parameters ranging from less than 10 kpc to almost 200 kpc from the quasar sightline. Ca II and Na I absorption is seen in the MUSE spectrum of the background QSO, with velocities coinciding with the initial HI 21-cm detection, but tracing less dense and warmer gas. This metal-line component aligns with the rotating ionised disc of galaxy B (impact parameter 18 kpc from the QSO) and appears to be co-rotating with the galaxy disc. In contrast, the 21-cm HI absorber is blueshifted relative to the galaxies nearest the absorber and has the opposite sign to the velocity field of galaxy B. Since galaxies A and B are separated by only 17 kpc on the sky and $70$ km s$^{-1}$ in velocity, it appears likely that the 21-cm detection traces extragalactic clouds of gas formed from their interaction. This system reveals that the cold 100 K neutral gas critical for star formation can be associated with complex structures beyond the galaxy disc, and is a first case study made in preparation for future large 21-cm absorption surveys like the ASKAP First Large Absorption Survey in HI.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
